Flow Dynamics Correction for Action Recognition

Various research studies indicate that action recognition performance highly depends on the types of motions being extracted and how accurate the human actions are represented. In this paper, we investigate different optical flow, and features extracted from these optical flow that capturing both short-term and long-term motion dynamics. We perform power normalization on the magnitude component of optical flow for flow dynamics correction to boost subtle or dampen sudden motions. We show that existing action recognition models which rely on optical flow are able to get performance boosted with our corrected optical flow. To further improve performance, we integrate our corrected flow dynamics into popular models through a simple hallucination step by selecting only the best performing optical flow features, and we show that by 'translating' the CNN feature maps into these optical flow features with different scales of motions leads to the new state-of-the-art performance on several benchmarks including HMDB-51, YUP++, fine-grained action recognition on MPII Cooking Activities, and large-scale Charades.

==> README_Latex.txt <==

To make a sample AVSS paper, copy the contents of this directory
somewhere, and type

 latex egpaper_for_DoubleBlindReview

or 

 pdflatex egpaper_for_DoubleBlindReview


This MUST be used for double blind review. The paper MUST be anonymous.


==> rebuttal.txt <==
Theoretical Insight:

Inspired by gamma-controlled power normalization (PN) in Eq. (3), our element-wise PN adjusts optical flow magnitude, similar to whitening and coloring transforms, emphasizing diverse motion dynamics.

We apply PN to the optical flow's magnitude, correcting dynamics by modulating motions based on the PN level.

Novelty:

In addition to contributions noted by Reviewer 02AB & 1F36:

(i) We model various motion dynamics captured by optical flow, decomposed into different dynamic feature ranges. An introduced attention mechanism selects optimal dynamics for hallucination, resulting in state-of-the-art (SOTA) performance.

(ii) We introduce a hallucination selector for optimal motion dynamics.

(iii) Once learned, the dynamics are generated by the network, eliminating the need for computation during testing.

Evaluation Metric:

Using standard protocols, we report recognition/classification accuracy (%) for HMDB-51 and YUP++ (Tables 1-3) and mean average precision (mAP) for MPII and Charades (Tables 4-5). sp1, sp2, and sp3 in Table 1 denote three splits on HMDB-51.

Lightweight:

Our model, illustrated in Fig. 4, is streamlined. With a single script, we train a scoring network on one half of the train data, score the second half in terms of stride and gamma, then repeat. At test time, our model generates features with the best motion dynamics, eliminating the need for the aforementioned steps, making our network practical and fast as a backbone.

GFLOPs for the original I3D and our model (I3D backbone) are 108 and 82, making our model faster (no need for optical flow at test).

Comparisons to Recent Works:

On HMDB-51:

VideoMAE V2 (CVPR'23): 88.1
BIKE (CVPR'23): 84.3
SCK+DCK (TPAMI'22): 86.1
Ours: 89.0

On Charades:

TubeViT-L (CVPR'23): 66.2
MoViNet-A6 (CVPR'21): 63.2
Ours: 64.9

Our method achieves performance comparable to the latest methods.

Explanations for Fig. 3 & Fig. 5(c):

In Fig. 3, MSE signifies the mean square error loss for training hallucination streams. 'y' represents the output class label from PredNet, following the network architecture in DEEP-HAL.

HMDB-51 is a challenging dataset with videos captured by moving cameras with noise, especially in sports-related actions, making environment-dependent actions a significant factor. Relying solely on dominant motions is insufficient for reliable action classification.

Hallucination/HAF Stream:

'Hallucination' conveys the model's ability to generate video representations (optical flow features) during the test stage, making them available without the original, time-consuming computation and processing steps. HAF stream denotes the High Abstraction Features stream, further processing intermediate representations before concatenating with hallucinated optical flow features.
